Towards Scaling Deep Neural Networks with Predictive Coding: Theory and Practice

Backpropagation (BP) is the standard algorithm for training the deep neural networks that power modern artificial intelligence including large language models. However, BP is energy inefficient and unlikely to be implemented by the brain. This thesis studies an alternative, potentially more efficient brain-inspired algorithm called predictive coding (PC). Unlike BP, PC networks (PCNs) perform inference by iterative equilibration of neuron activities before learning or weight updates. Recent work has suggested that this iterative inference procedure provides a range of benefits over BP, such as faster training. However, these advantages have not been consistently observed, the inference and learning dynamics of PCNs are still poorly understood, and deep PCNs remain practically untrainable. Here, we make significant progress towards scaling PCNs by taking a theoretical approach grounded in optimisation theory. First, we show that the learning dynamics of PC can be understood as an approximate trust-region method using second-order information, despite explicitly using only first-order local updates. Second, going beyond this approximation, we show that PC can in principle make use of arbitrarily higher-order information, such that for feedforward networks the effective landscape on which PC learns is far more benign and robust to vanishing gradients than the (mean squared error) loss landscape. Third, motivated by a study of the inference dynamics of PCNs, we propose a new parameterisation called "$\mu$PC", which for the first time allows stable training of 100+ layer networks with little tuning and competitive performance on simple tasks. Overall, this thesis significantly advances our fundamental understanding of the inference and learning dynamics of PCNs, while highlighting the need for future research to focus on hardware co-design if PC is to compete with BP at scale.

==> INSTALL.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% OXFORD THESIS TEMPLATE %%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Originally by Keith A. Gillow (gillow@maths.ox.ac.uk), 1997
% Modified by Sam Evans (sam@samuelevansresearch.org), 2007
% Modified by John McManigle (john@oxfordechoes.com), 2015
% Modified by Robin Scales (robin@scales.me), 2023
% Modified by Qianyi Sun (inbox4sun@gmail.com), 2025
%
% This version Copyright (c) 2025 Qianyi Sun
%
% Broad permissions are granted to use, modify, and distribute this software as specified in the MIT License included in this distribution's LICENSE file.
%


Use this template to produce a standard thesis that meets the Oxford University requirements for DPhil submission, and should be passable for other thesis-based degrees (e.g. MPhil) as well. 

% QS: Now updated for the 2024/2025 academic year to ease editing of this thesis class and template for future generations, with a re-inclusion of automatic word counting, to meet the requirements for a Oxford University Department of Materials Part II thesis submission.

In modern LaTeX implementations, you should be able to open Oxford_Thesis.tex with your favorite editor and compile it.  By default, this template uses biber/BibLaTeX for references / citations, so you may have to make the appropriate changes in your build preferences.  A typical 'full build' should be:
1. pdflatex Oxford_Thesis.tex
2. biber Oxford_Thesis
3. pdflatex Oxford_Thesis.tex
4. pdflatex Oxford_Thesis.tex

There should be subfolders called 'Text' and 'Figures'.  Keep all your work in these folders.  This will make your life much simpler when you need to go about deleting and creating files, commenting out sections, and compiling while not accidentally deleting your actual thesis.

Make a new .tex file for each chapter and appendix, and place them in the 'text' folder.  If you'll have a figure-intensive thesis, subfolders in 'Figures' is a good idea.  Use .pdf graphics if at all possible, although the pdfLaTeX compiler also accepts .png, .jpg, .jb2, and .eps graphics formats (with .eps, modern TeX compilers will convert to .pdf).

The LaTeX cheat sheet is your friend, https://wch.github.io/latexsheet/.  
http://tex.stackexchange.com has lots of answers to common LaTeX problems, as do the Overleaf resources, https://www.overleaf.com/for/community/resources. 

High-level details on what this template provides can be found at: https://www.oxfordechoes.com/oxford-thesis-template/.


==> LICENSE.txt <==
MIT License

Originally by Keith A. Gillow (gillow@maths.ox.ac.uk), 1997
Modified by Sam Evans (sam@samuelevansresearch.org), 2007
Modified by John McManigle (john@oxfordechoes.com), 2015
Modified by Robin Scales (robin@scales.me), 2023
Modified by Qianyi Sun (inbox4sun@gmail.com), 2025

This version Copyright (c) 2025 Qianyi Sun

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.
